A Learning-Based Approach to Approximate Coded Computation

Lagrange coded computation (LCC) is essential to solving problems about matrix polynomials in a coded distributed fashion; nevertheless, it can only solve the problems that are representable as matrix polynomials. In this paper, we propose AICC, an AI-aided learning approach that is inspired by LCC but also uses deep neural networks (DNNs). It is appropriate for coded computation of more general functions. Numerical simulations demonstrate the suitability of the proposed approach for the coded computation of different matrix functions that are often utilized in digital signal processing.

==> numinputs.csv <==
id,problem,num_inputs,run_ids,matrix_dims,num_nodes,num_layers,enc_degs,dec_degs,mean_runtime,mean_err_model,mean_err_interp,var_runtime,var_err_model,var_err_interp
0,eigenvalue,5.0,INP,10.0,100.0,2.0,2.0,2.0,0.014587955474853516,0.14296865972594616,0.1429686588703172,1.6815190371630705e-07,3.2343400718800723e-07,3.2343404897312894e-07
8,matrix_det,5.0,INP,10.0,100.0,2.0,2.0,2.0,0.011184844970703125,0.06019941156333102,0.06019941212072354,1.22598453936007e-07,6.825107857579576e-07,6.825108439237509e-07
1,eigenvalue,10.0,INP,10.0,100.0,2.0,2.0,2.0,0.017687041759490967,0.1756797685200762,0.17567976837298216,1.9660804020418248e-07,3.34127475318982e-07,3.341276326423138e-07
9,matrix_det,10.0,INP,10.0,100.0,2.0,2.0,2.0,0.01641085624694824,0.07134447153754912,0.07134447217621603,1.339725407979131e-06,1.2893327026073287e-06,1.2893354754218617e-06
2,eigenvalue,15.0,INP,10.0,100.0,2.0,2.0,2.0,0.024247372150421144,0.1855193906325784,0.1855193904462894,6.04351359967836e-06,8.961403111732389e-07,8.961403427671871e-07
10,matrix_det,15.0,INP,10.0,100.0,2.0,2.0,2.0,0.026482651233673094,0.07407004531405101,0.07407004616239156,2.1766866358916564e-07,9.121449124528393e-07,9.121445411455954e-07
3,eigenvalue,20.0,INP,10.0,100.0,2.0,2.0,2.0,0.03987754344940186,0.18972556266466914,0.18972556301304852,5.270160118243438e-07,7.837343677300427e-07,7.837343353183751e-07
11,matrix_det,20.0,INP,10.0,100.0,2.0,2.0,2.0,0.03936346292495727,0.07457108743296055,0.07457108722692996,1.1147966848227497e-06,8.366156672679592e-07,8.366165388871923e-07
4,eigenvalue,25.0,INP,10.0,100.0,2.0,2.0,2.0,0.056820414066314696,0.1924577723116325,0.1924577721437927,4.982993131187641e-06,5.75162817924228e-07,5.751629718115107e-07
12,matrix_det,25.0,INP,10.0,100.0,2.0,2.0,2.0,0.0527783989906311,0.07476827451578692,0.07476827476668028,7.20615433209559e-07,6.717260753715276e-07,6.717266081985164e-07
5,eigenvalue,30.0,INP,10.0,100.0,2.0,2.0,2.0,0.07696013450622559,0.1938192066822232,0.1938192065022536,8.242472276833726e-06,4.841169880361448e-07,4.841170022345413e-07
13,matrix_det,30.0,INP,10.0,100.0,2.0,2.0,2.0,0.07419044256210328,0.07491324541819275,0.0749132456512649,5.2004823531376575e-06,5.208509449484034e-07,5.208507580057617e-07
6,eigenvalue,35.0,INP,10.0,100.0,2.0,2.0,2.0,0.09306135416030883,0.19479554586392847,0.1947955458292363,3.6279729350724217e-06,3.909959006669392e-07,3.909958909775439e-07
14,matrix_det,35.0,INP,10.0,100.0,2.0,2.0,2.0,0.09696669340133666,0.07495269436501946,0.07495269432302461,6.86025888318795e-06,4.4203620958336246e-07,4.4203619636793017e-07
7,eigenvalue,40.0,INP,10.0,100.0,2.0,2.0,2.0,0.11692273139953613,0.1963920245397862,0.19639202403698264,6.675180898673719e-06,4.328590208839681e-07,4.328592101816868e-07
15,matrix_det,40.0,INP,10.0,100.0,2.0,2.0,2.0,0.1158100724220276,0.07490206479984433,0.0749020643295969,2.1955766100489896e-05,3.540554769329584e-07,3.5405549284632884e-07

==> runtime_results_eig.csv <==
id,problem,run_ids,matrix_dims,num_inputs,num_nodes,num_layers,enc_degs,dec_degs,mean_runtime,mean_err_model,mean_err_interp,var_runtime,var_err_model,var_err_interp
12,GPU,EIG0,50.0,3.0,0.0,0.0,0.0,0.0,0.2126993417739868,,0.0,0.4765890362173844,,0.0
8,GPU,EIG0,100.0,3.0,0.0,0.0,0.0,0.0,0.34504292368888856,,0.0,0.22081173004251156,,0.0
0,GPU,EIG0,150.0,3.0,0.0,0.0,0.0,0.0,0.6219595670700073,,0.0,0.19975866210155288,,0.0
14,GPU,EIG0,200.0,3.0,0.0,0.0,0.0,0.0,0.9418700581789017,,0.0,0.09050834720621934,,0.0
4,GPU,EIG0,250.0,3.0,0.0,0.0,0.0,0.0,1.3791363668441772,,0.0,0.09908596695334632,,0.0
11,GPU,EIG0,300.0,3.0,0.0,0.0,0.0,0.0,3.6332756173610687,,0.0,0.09447952217505255,,0.0
3,GPU,EIG0,350.0,3.0,0.0,0.0,0.0,0.0,4.18992122232914,,0.0,0.09634912625655323,,0.0
13,GPU,EIG0,400.0,3.0,0.0,0.0,0.0,0.0,4.645549212694168,,0.0,0.09425188085127054,,0.0
6,GPU,EIG1,50.0,3.0,0.0,0.0,0.0,0.0,0.0971036958694458,0.0,0.0,0.005369954815502276,0.0,0.0
2,GPU,EIG1,100.0,3.0,0.0,0.0,0.0,0.0,0.3172522962093353,0.0,0.0,0.002139701199162369,0.0,0.0
10,GPU,EIG1,150.0,3.0,0.0,0.0,0.0,0.0,0.6446535658836364,0.0,0.0,0.001953666442425917,0.0,0.0
5,GPU,EIG1,200.0,3.0,0.0,0.0,0.0,0.0,1.1261244732141495,0.0,0.0,0.0009447340611340122,0.0,0.0
15,GPU,EIG1,250.0,3.0,0.0,0.0,0.0,0.0,1.6912224990129472,0.0,0.0,0.0011462529671710485,0.0,0.0
1,GPU,EIG1,300.0,3.0,0.0,0.0,0.0,0.0,2.5334399509429932,0.0,0.0,0.0016560146379636436,0.0,0.0
9,GPU,EIG1,350.0,3.0,0.0,0.0,0.0,0.0,3.3849586701393126,0.0,0.0,0.0015114410927065394,0.0,0.0
7,GPU,EIG1,400.0,3.0,0.0,0.0,0.0,0.0,4.6752472543716435,0.0,0.0,0.0021600887939591416,0.0,0.0
54,eigenvalue,DIM,50.0,3.0,100.0,2.0,2.0,2.0,0.11919227600097657,0.045435569662561626,0.04543556964809934,1.843574191889275e-06,1.659633694622317e-08,1.659629409424336e-08
62,eigenvalue,DIM,100.0,3.0,100.0,2.0,2.0,2.0,0.2294243335723877,0.025395470044022116,0.02539547072437386,1.638072942000691e-06,7.131810619343172e-09,7.131596322128173e-09
66,eigenvalue,DIM,150.0,3.0,100.0,2.0,2.0,2.0,0.10532377600669861,0.017895868773321437,0.017895870303127878,0.0007089181116120802,2.8698130718018416e-08,2.8698177842992124e-08
36,eigenvalue,DIM,200.0,3.0,100.0,2.0,2.0,2.0,0.15072524785995484,0.013955933630096798,0.013955934526282491,0.0018321982779437404,1.5135276269626527e-08,1.5135267628148065e-08
78,eigenvalue,LDIM,250.0,3.0,100.0,2.0,2.0,2.0,0.18344221711158754,0.012523065973202581,0.012523065665796243,0.00046522276020194696,1.549933614401766e-08,1.5499335552180517e-08
85,eigenvalue,LDIM,300.0,3.0,100.0,2.0,2.0,2.0,0.2536502057313919,0.01075008839525118,0.010750088247752058,2.9939553156296144e-05,1.3080539003559898e-08,1.3080486807711095e-08
59,eigenvalue,LDIM,350.0,3.0,100.0,2.0,2.0,2.0,0.3414409971237183,0.00941384196413934,0.00941384175052865,8.295682723883147e-07,1.1154033802849519e-08,1.1154076344414091e-08
79,eigenvalue,LDIM,400.0,3.0,100.0,2.0,2.0,2.0,0.4342586863040924,0.008478116314769822,0.008478116907202652,2.281207978113287e-06,1.0417422721850613e-08,1.0417424085130679e-08

